Simple Local Polynomial Density Estimators

This paper introduces an intuitive and easy-to-implement nonparametric density estimator based on local polynomial techniques. The estimator is fully boundary adaptive and automatic, but does not require pre-binning or any other transformation of the data. We study the main asymptotic properties of the estimator, and use these results to provide principled estimation, inference, and bandwidth selection methods. As a substantive application of our results, we develop a novel discontinuity in density testing procedure, an important problem in regression discontinuity designs and other program evaluation settings. An illustrative empirical application is given. Two companion Stata and R software packages are provided.

==> simulation/Supplement/Exponential/summary_0.5_2_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.006$&$0.084$&$0.084$&&$0.086$&$ 4.94$\tabularnewline
~~0.3&$0.004$&$0.046$&$0.047$&&$0.047$&$ 4.78$\tabularnewline
~~0.5&$0.005$&$0.034$&$0.034$&&$0.034$&$ 4.80$\tabularnewline
~~0.7&$0.007$&$0.027$&$0.028$&&$0.027$&$ 4.92$\tabularnewline
~~0.9&$0.011$&$0.022$&$0.025$&&$0.022$&$ 5.02$\tabularnewline
~~1&$0.013$&$0.020$&$0.024$&&$0.021$&$ 4.88$\tabularnewline
~~1.1&$0.015$&$0.019$&$0.024$&&$0.020$&$ 4.82$\tabularnewline
~~1.3&$0.017$&$0.018$&$0.025$&&$0.019$&$ 4.84$\tabularnewline
~~1.5&$0.019$&$0.018$&$0.026$&&$0.018$&$ 4.90$\tabularnewline
~~1.7&$0.020$&$0.017$&$0.027$&&$0.018$&$ 4.98$\tabularnewline
~~1.9&$0.021$&$0.017$&$0.027$&&$0.018$&$ 5.08$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.005$&$0.028$&$0.029$&&$0.022$&$11.70$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_0.5_2_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.003$&$0.064$&$0.064$&&$0.065$&$ 4.96$\tabularnewline
~~0.3&$0.002$&$0.036$&$0.036$&&$0.036$&$ 5.14$\tabularnewline
~~0.5&$0.003$&$0.026$&$0.027$&&$0.027$&$ 5.26$\tabularnewline
~~0.7&$0.006$&$0.021$&$0.022$&&$0.021$&$ 5.12$\tabularnewline
~~0.9&$0.009$&$0.018$&$0.020$&&$0.018$&$ 5.12$\tabularnewline
~~1&$0.011$&$0.016$&$0.019$&&$0.016$&$ 5.04$\tabularnewline
~~1.1&$0.012$&$0.015$&$0.019$&&$0.015$&$ 4.96$\tabularnewline
~~1.3&$0.015$&$0.014$&$0.020$&&$0.014$&$ 4.92$\tabularnewline
~~1.5&$0.017$&$0.013$&$0.022$&&$0.013$&$ 4.80$\tabularnewline
~~1.7&$0.019$&$0.013$&$0.023$&&$0.013$&$ 4.72$\tabularnewline
~~1.9&$0.020$&$0.013$&$0.024$&&$0.013$&$ 4.62$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.005$&$0.022$&$0.022$&&$0.017$&$12.24$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_0.5_3_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.003$&$0.082$&$0.082$&&$0.083$&$4.78$\tabularnewline
~~0.3&$0.001$&$0.045$&$0.045$&&$0.045$&$4.80$\tabularnewline
~~0.5&$0.000$&$0.034$&$0.034$&&$0.035$&$4.84$\tabularnewline
~~0.7&$0.001$&$0.028$&$0.028$&&$0.028$&$4.94$\tabularnewline
~~0.9&$0.003$&$0.023$&$0.023$&&$0.023$&$4.96$\tabularnewline
~~1&$0.004$&$0.021$&$0.021$&&$0.021$&$5.16$\tabularnewline
~~1.1&$0.004$&$0.019$&$0.020$&&$0.020$&$5.00$\tabularnewline
~~1.3&$0.006$&$0.017$&$0.018$&&$0.018$&$4.74$\tabularnewline
~~1.5&$0.007$&$0.016$&$0.018$&&$0.017$&$4.80$\tabularnewline
~~1.7&$0.008$&$0.016$&$0.018$&&$0.016$&$4.78$\tabularnewline
~~1.9&$0.009$&$0.016$&$0.018$&&$0.016$&$4.98$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.002$&$0.028$&$0.028$&&$0.026$&$5.52$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_0_2_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.005$&$0.259$&$0.259$&&$0.254$&$5.90$\tabularnewline
~~0.3&$-0.002$&$0.142$&$0.142$&&$0.140$&$5.46$\tabularnewline
~~0.5&$-0.009$&$0.105$&$0.106$&&$0.104$&$5.16$\tabularnewline
~~0.7&$-0.020$&$0.085$&$0.087$&&$0.085$&$4.74$\tabularnewline
~~0.9&$-0.032$&$0.072$&$0.079$&&$0.072$&$5.04$\tabularnewline
~~1&$-0.038$&$0.068$&$0.077$&&$0.067$&$5.08$\tabularnewline
~~1.1&$-0.044$&$0.063$&$0.077$&&$0.063$&$5.58$\tabularnewline
~~1.3&$-0.058$&$0.057$&$0.081$&&$0.056$&$5.62$\tabularnewline
~~1.5&$-0.072$&$0.051$&$0.088$&&$0.050$&$5.98$\tabularnewline
~~1.7&$-0.086$&$0.046$&$0.098$&&$0.046$&$6.14$\tabularnewline
~~1.9&$-0.100$&$0.043$&$0.109$&&$0.042$&$5.64$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$-0.033$&$0.094$&$0.100$&&$0.089$&$7.74$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_0_2_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.000$&$0.187$&$0.187$&&$0.185$&$5.36$\tabularnewline
~~0.3&$ 0.000$&$0.103$&$0.103$&&$0.103$&$5.54$\tabularnewline
~~0.5&$-0.007$&$0.078$&$0.078$&&$0.077$&$5.08$\tabularnewline
~~0.7&$-0.017$&$0.063$&$0.065$&&$0.063$&$4.90$\tabularnewline
~~0.9&$-0.028$&$0.054$&$0.061$&&$0.053$&$4.92$\tabularnewline
~~1&$-0.034$&$0.051$&$0.061$&&$0.050$&$4.88$\tabularnewline
~~1.1&$-0.039$&$0.048$&$0.062$&&$0.047$&$4.90$\tabularnewline
~~1.3&$-0.052$&$0.042$&$0.067$&&$0.041$&$5.12$\tabularnewline
~~1.5&$-0.065$&$0.038$&$0.075$&&$0.037$&$5.36$\tabularnewline
~~1.7&$-0.078$&$0.035$&$0.085$&&$0.034$&$5.86$\tabularnewline
~~1.9&$-0.091$&$0.032$&$0.097$&&$0.031$&$5.88$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$-0.031$&$0.073$&$0.079$&&$0.064$&$8.70$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_0_3_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.008$&$0.332$&$0.332$&&$0.326$&$5.30$\tabularnewline
~~0.3&$ 0.003$&$0.182$&$0.182$&&$0.179$&$5.24$\tabularnewline
~~0.5&$ 0.002$&$0.135$&$0.135$&&$0.134$&$5.26$\tabularnewline
~~0.7&$-0.003$&$0.108$&$0.108$&&$0.109$&$4.52$\tabularnewline
~~0.9&$-0.007$&$0.092$&$0.093$&&$0.093$&$4.58$\tabularnewline
~~1&$-0.009$&$0.086$&$0.087$&&$0.087$&$5.02$\tabularnewline
~~1.1&$-0.012$&$0.081$&$0.082$&&$0.081$&$4.90$\tabularnewline
~~1.3&$-0.018$&$0.073$&$0.075$&&$0.073$&$5.60$\tabularnewline
~~1.5&$-0.024$&$0.067$&$0.071$&&$0.066$&$5.58$\tabularnewline
~~1.7&$-0.031$&$0.061$&$0.068$&&$0.060$&$6.16$\tabularnewline
~~1.9&$-0.039$&$0.056$&$0.068$&&$0.055$&$5.76$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$ 0.000$&$0.135$&$0.135$&&$0.128$&$5.96$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_0_3_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.000$&$0.239$&$0.239$&&$0.237$&$5.52$\tabularnewline
~~0.3&$ 0.004$&$0.132$&$0.132$&&$0.132$&$5.26$\tabularnewline
~~0.5&$ 0.003$&$0.099$&$0.099$&&$0.098$&$4.84$\tabularnewline
~~0.7&$-0.001$&$0.080$&$0.080$&&$0.080$&$4.78$\tabularnewline
~~0.9&$-0.005$&$0.069$&$0.069$&&$0.069$&$5.02$\tabularnewline
~~1&$-0.007$&$0.065$&$0.065$&&$0.064$&$4.80$\tabularnewline
~~1.1&$-0.010$&$0.061$&$0.062$&&$0.060$&$4.88$\tabularnewline
~~1.3&$-0.015$&$0.055$&$0.057$&&$0.054$&$5.06$\tabularnewline
~~1.5&$-0.021$&$0.050$&$0.054$&&$0.049$&$5.42$\tabularnewline
~~1.7&$-0.027$&$0.046$&$0.053$&&$0.045$&$5.50$\tabularnewline
~~1.9&$-0.034$&$0.042$&$0.054$&&$0.041$&$5.60$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$ 0.000$&$0.097$&$0.097$&&$0.092$&$5.78$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_1.5_2_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.003$&$0.048$&$0.049$&&$0.048$&$6.04$\tabularnewline
~~0.3&$0.002$&$0.027$&$0.027$&&$0.027$&$5.30$\tabularnewline
~~0.5&$0.002$&$0.020$&$0.020$&&$0.020$&$4.76$\tabularnewline
~~0.7&$0.004$&$0.017$&$0.017$&&$0.017$&$4.34$\tabularnewline
~~0.9&$0.006$&$0.014$&$0.016$&&$0.015$&$4.30$\tabularnewline
~~1&$0.008$&$0.013$&$0.015$&&$0.014$&$4.38$\tabularnewline
~~1.1&$0.009$&$0.013$&$0.016$&&$0.013$&$4.52$\tabularnewline
~~1.3&$0.013$&$0.011$&$0.017$&&$0.012$&$4.46$\tabularnewline
~~1.5&$0.016$&$0.010$&$0.019$&&$0.011$&$4.38$\tabularnewline
~~1.7&$0.021$&$0.009$&$0.023$&&$0.010$&$4.02$\tabularnewline
~~1.9&$0.025$&$0.009$&$0.026$&&$0.009$&$4.12$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.006$&$0.016$&$0.017$&&$0.014$&$8.74$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_1.5_2_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.001$&$0.037$&$0.037$&&$0.036$&$6.12$\tabularnewline
~~0.3&$0.001$&$0.021$&$0.021$&&$0.020$&$5.96$\tabularnewline
~~0.5&$0.002$&$0.016$&$0.016$&&$0.016$&$5.62$\tabularnewline
~~0.7&$0.003$&$0.013$&$0.013$&&$0.013$&$5.14$\tabularnewline
~~0.9&$0.005$&$0.011$&$0.012$&&$0.011$&$4.92$\tabularnewline
~~1&$0.006$&$0.011$&$0.012$&&$0.011$&$5.04$\tabularnewline
~~1.1&$0.007$&$0.010$&$0.012$&&$0.010$&$5.00$\tabularnewline
~~1.3&$0.010$&$0.009$&$0.013$&&$0.009$&$4.94$\tabularnewline
~~1.5&$0.013$&$0.008$&$0.015$&&$0.008$&$4.90$\tabularnewline
~~1.7&$0.016$&$0.008$&$0.018$&&$0.008$&$4.54$\tabularnewline
~~1.9&$0.020$&$0.007$&$0.021$&&$0.007$&$4.60$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.005$&$0.012$&$0.013$&&$0.011$&$8.24$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_1.5_3_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.000$&$0.049$&$0.049$&&$0.048$&$6.14$\tabularnewline
~~0.3&$ 0.000$&$0.027$&$0.027$&&$0.027$&$4.88$\tabularnewline
~~0.5&$ 0.000$&$0.021$&$0.021$&&$0.021$&$4.34$\tabularnewline
~~0.7&$-0.001$&$0.018$&$0.018$&&$0.018$&$4.58$\tabularnewline
~~0.9&$-0.003$&$0.016$&$0.016$&&$0.016$&$4.62$\tabularnewline
~~1&$-0.004$&$0.015$&$0.016$&&$0.015$&$4.76$\tabularnewline
~~1.1&$-0.006$&$0.015$&$0.016$&&$0.015$&$4.68$\tabularnewline
~~1.3&$-0.007$&$0.014$&$0.016$&&$0.014$&$4.78$\tabularnewline
~~1.5&$-0.006$&$0.014$&$0.015$&&$0.014$&$4.78$\tabularnewline
~~1.7&$-0.004$&$0.013$&$0.014$&&$0.013$&$4.86$\tabularnewline
~~1.9&$-0.002$&$0.012$&$0.012$&&$0.012$&$4.92$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$-0.003$&$0.015$&$0.016$&&$0.014$&$7.32$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_1.5_3_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.000$&$0.036$&$0.036$&&$0.035$&$6.02$\tabularnewline
~~0.3&$ 0.000$&$0.020$&$0.020$&&$0.020$&$6.04$\tabularnewline
~~0.5&$ 0.000$&$0.016$&$0.016$&&$0.015$&$5.42$\tabularnewline
~~0.7&$-0.001$&$0.013$&$0.013$&&$0.013$&$5.08$\tabularnewline
~~0.9&$-0.002$&$0.012$&$0.012$&&$0.012$&$5.14$\tabularnewline
~~1&$-0.003$&$0.011$&$0.012$&&$0.011$&$5.22$\tabularnewline
~~1.1&$-0.005$&$0.011$&$0.012$&&$0.011$&$4.96$\tabularnewline
~~1.3&$-0.007$&$0.011$&$0.013$&&$0.010$&$5.38$\tabularnewline
~~1.5&$-0.007$&$0.010$&$0.012$&&$0.010$&$5.24$\tabularnewline
~~1.7&$-0.006$&$0.010$&$0.011$&&$0.010$&$5.22$\tabularnewline
~~1.9&$-0.004$&$0.009$&$0.010$&&$0.009$&$5.16$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$-0.003$&$0.011$&$0.012$&&$0.010$&$8.32$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_1_2_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.006$&$0.065$&$0.065$&&$0.065$&$ 5.88$\tabularnewline
~~0.3&$0.003$&$0.036$&$0.036$&&$0.036$&$ 5.30$\tabularnewline
~~0.5&$0.004$&$0.027$&$0.027$&&$0.027$&$ 5.32$\tabularnewline
~~0.7&$0.006$&$0.022$&$0.023$&&$0.022$&$ 5.22$\tabularnewline
~~0.9&$0.009$&$0.019$&$0.021$&&$0.018$&$ 5.00$\tabularnewline
~~1&$0.011$&$0.017$&$0.020$&&$0.017$&$ 5.10$\tabularnewline
~~1.1&$0.013$&$0.016$&$0.020$&&$0.016$&$ 4.90$\tabularnewline
~~1.3&$0.017$&$0.014$&$0.022$&&$0.014$&$ 4.74$\tabularnewline
~~1.5&$0.023$&$0.012$&$0.026$&&$0.012$&$ 4.66$\tabularnewline
~~1.7&$0.028$&$0.011$&$0.030$&&$0.011$&$ 4.42$\tabularnewline
~~1.9&$0.033$&$0.010$&$0.034$&&$0.010$&$ 4.10$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.008$&$0.021$&$0.022$&&$0.017$&$11.84$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_1_2_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.004$&$0.049$&$0.049$&&$0.049$&$5.26$\tabularnewline
~~0.3&$0.002$&$0.027$&$0.028$&&$0.027$&$5.16$\tabularnewline
~~0.5&$0.003$&$0.021$&$0.021$&&$0.021$&$5.34$\tabularnewline
~~0.7&$0.005$&$0.017$&$0.018$&&$0.017$&$5.36$\tabularnewline
~~0.9&$0.007$&$0.014$&$0.016$&&$0.014$&$5.20$\tabularnewline
~~1&$0.008$&$0.013$&$0.016$&&$0.013$&$5.32$\tabularnewline
~~1.1&$0.010$&$0.013$&$0.016$&&$0.013$&$5.28$\tabularnewline
~~1.3&$0.013$&$0.011$&$0.017$&&$0.011$&$5.02$\tabularnewline
~~1.5&$0.017$&$0.010$&$0.020$&&$0.010$&$4.92$\tabularnewline
~~1.7&$0.022$&$0.009$&$0.024$&&$0.009$&$4.76$\tabularnewline
~~1.9&$0.027$&$0.008$&$0.028$&&$0.008$&$4.50$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.007$&$0.015$&$0.017$&&$0.014$&$9.64$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_1_3_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.003$&$0.064$&$0.064$&&$0.064$&$5.72$\tabularnewline
~~0.3&$ 0.001$&$0.036$&$0.036$&&$0.036$&$5.04$\tabularnewline
~~0.5&$ 0.000$&$0.027$&$0.027$&&$0.027$&$5.04$\tabularnewline
~~0.7&$-0.001$&$0.023$&$0.023$&&$0.022$&$5.08$\tabularnewline
~~0.9&$-0.001$&$0.020$&$0.020$&&$0.020$&$5.52$\tabularnewline
~~1&$-0.001$&$0.019$&$0.019$&&$0.019$&$5.44$\tabularnewline
~~1.1&$ 0.000$&$0.018$&$0.018$&&$0.018$&$5.32$\tabularnewline
~~1.3&$ 0.002$&$0.017$&$0.017$&&$0.016$&$4.96$\tabularnewline
~~1.5&$ 0.005$&$0.015$&$0.015$&&$0.015$&$4.76$\tabularnewline
~~1.7&$ 0.008$&$0.013$&$0.015$&&$0.013$&$4.78$\tabularnewline
~~1.9&$ 0.011$&$0.012$&$0.016$&&$0.012$&$4.66$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$ 0.000$&$0.022$&$0.022$&&$0.020$&$7.46$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_1_3_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.002$&$0.047$&$0.047$&&$0.047$&$5.62$\tabularnewline
~~0.3&$ 0.001$&$0.026$&$0.026$&&$0.026$&$5.20$\tabularnewline
~~0.5&$ 0.000$&$0.020$&$0.020$&&$0.020$&$5.38$\tabularnewline
~~0.7&$-0.001$&$0.017$&$0.017$&&$0.016$&$5.16$\tabularnewline
~~0.9&$-0.002$&$0.015$&$0.015$&&$0.015$&$5.18$\tabularnewline
~~1&$-0.002$&$0.014$&$0.014$&&$0.014$&$5.20$\tabularnewline
~~1.1&$-0.001$&$0.014$&$0.014$&&$0.013$&$5.16$\tabularnewline
~~1.3&$ 0.001$&$0.012$&$0.012$&&$0.012$&$5.16$\tabularnewline
~~1.5&$ 0.003$&$0.011$&$0.012$&&$0.011$&$5.28$\tabularnewline
~~1.7&$ 0.006$&$0.010$&$0.011$&&$0.010$&$5.24$\tabularnewline
~~1.9&$ 0.008$&$0.009$&$0.012$&&$0.009$&$5.16$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$ 0.000$&$0.016$&$0.016$&&$0.014$&$7.30$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_0.5_2_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.655$&$0.74$&$0.896$&$1.21$&$1.909$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_0.5_2_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.677$&$0.76$&$0.899$&$1.17$&$1.675$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_0.5_3_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.586$&$0.647$&$0.741$&$0.882$&$1.078$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_0_2_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.749$&$0.836$&$0.99$&$1.274$&$1.94$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_0_2_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.815$&$0.916$&$1.089$&$1.438$&$2.155$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_0_3_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.47$&$0.511$&$0.574$&$0.678$&$0.877$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_0_3_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.49$&$0.531$&$0.594$&$0.705$&$0.9$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_1.5_2_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.803$&$0.863$&$0.947$&$1.065$&$1.21$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_1.5_2_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.83$&$0.88$&$0.952$&$1.046$&$1.157$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_1.5_3_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.962$&$1.035$&$1.17$&$1.393$&$1.761$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_1.5_3_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$1.015$&$1.091$&$1.225$&$1.454$&$1.91$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_1_2_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.783$&$0.846$&$0.934$&$1.065$&$1.269$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_1_2_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.813$&$0.869$&$0.943$&$1.043$&$1.173$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_1_3_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.708$&$0.765$&$0.862$&$1.021$&$1.271$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Exponential/summary_h_1_3_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.76$&$0.823$&$0.927$&$1.096$&$1.35$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_-0.5_2_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.003$&$0.067$&$0.067$&&$0.068$&$5.34$\tabularnewline
~~0.3&$ 0.001$&$0.037$&$0.037$&&$0.037$&$5.14$\tabularnewline
~~0.5&$-0.002$&$0.028$&$0.028$&&$0.028$&$5.26$\tabularnewline
~~0.7&$-0.003$&$0.026$&$0.026$&&$0.026$&$4.86$\tabularnewline
~~0.9&$-0.003$&$0.026$&$0.026$&&$0.026$&$4.90$\tabularnewline
~~1&$-0.002$&$0.026$&$0.026$&&$0.026$&$4.86$\tabularnewline
~~1.1&$-0.001$&$0.026$&$0.026$&&$0.026$&$4.86$\tabularnewline
~~1.3&$ 0.001$&$0.026$&$0.026$&&$0.026$&$4.76$\tabularnewline
~~1.5&$ 0.005$&$0.026$&$0.026$&&$0.026$&$4.88$\tabularnewline
~~1.7&$ 0.010$&$0.025$&$0.027$&&$0.026$&$5.02$\tabularnewline
~~1.9&$ 0.016$&$0.025$&$0.030$&&$0.025$&$4.68$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$ 0.004$&$0.031$&$0.031$&&$0.026$&$9.78$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_-0.5_2_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.002$&$0.052$&$0.052$&&$0.051$&$ 5.46$\tabularnewline
~~0.3&$ 0.000$&$0.028$&$0.028$&&$0.029$&$ 5.28$\tabularnewline
~~0.5&$-0.002$&$0.021$&$0.021$&&$0.021$&$ 5.76$\tabularnewline
~~0.7&$-0.003$&$0.018$&$0.019$&&$0.019$&$ 5.48$\tabularnewline
~~0.9&$-0.003$&$0.018$&$0.018$&&$0.018$&$ 5.46$\tabularnewline
~~1&$-0.003$&$0.018$&$0.018$&&$0.018$&$ 5.30$\tabularnewline
~~1.1&$-0.003$&$0.018$&$0.018$&&$0.018$&$ 5.28$\tabularnewline
~~1.3&$-0.001$&$0.018$&$0.018$&&$0.018$&$ 5.12$\tabularnewline
~~1.5&$ 0.001$&$0.018$&$0.018$&&$0.018$&$ 4.68$\tabularnewline
~~1.7&$ 0.005$&$0.018$&$0.019$&&$0.018$&$ 4.58$\tabularnewline
~~1.9&$ 0.009$&$0.018$&$0.020$&&$0.018$&$ 4.50$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$ 0.005$&$0.027$&$0.027$&&$0.018$&$12.86$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_-0.5_3_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.001$&$0.061$&$0.061$&&$0.061$&$5.08$\tabularnewline
~~0.3&$0.001$&$0.036$&$0.036$&&$0.035$&$5.46$\tabularnewline
~~0.5&$0.001$&$0.027$&$0.027$&&$0.027$&$4.94$\tabularnewline
~~0.7&$0.001$&$0.025$&$0.025$&&$0.025$&$4.90$\tabularnewline
~~0.9&$0.001$&$0.025$&$0.025$&&$0.025$&$5.00$\tabularnewline
~~1&$0.002$&$0.026$&$0.026$&&$0.026$&$5.16$\tabularnewline
~~1.1&$0.002$&$0.026$&$0.026$&&$0.026$&$5.18$\tabularnewline
~~1.3&$0.005$&$0.026$&$0.027$&&$0.026$&$4.80$\tabularnewline
~~1.5&$0.010$&$0.026$&$0.028$&&$0.026$&$4.74$\tabularnewline
~~1.7&$0.017$&$0.026$&$0.031$&&$0.026$&$4.70$\tabularnewline
~~1.9&$0.025$&$0.026$&$0.036$&&$0.026$&$4.66$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.001$&$0.031$&$0.031$&&$0.031$&$4.56$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_-0.5_3_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.001$&$0.046$&$0.046$&&$0.045$&$5.12$\tabularnewline
~~0.3&$0.001$&$0.026$&$0.026$&&$0.026$&$5.54$\tabularnewline
~~0.5&$0.001$&$0.019$&$0.019$&&$0.020$&$4.90$\tabularnewline
~~0.7&$0.001$&$0.017$&$0.017$&&$0.018$&$4.84$\tabularnewline
~~0.9&$0.001$&$0.018$&$0.018$&&$0.018$&$4.86$\tabularnewline
~~1&$0.001$&$0.018$&$0.018$&&$0.018$&$4.84$\tabularnewline
~~1.1&$0.002$&$0.018$&$0.018$&&$0.018$&$4.74$\tabularnewline
~~1.3&$0.003$&$0.018$&$0.019$&&$0.018$&$4.72$\tabularnewline
~~1.5&$0.007$&$0.018$&$0.020$&&$0.019$&$4.60$\tabularnewline
~~1.7&$0.013$&$0.018$&$0.022$&&$0.019$&$4.38$\tabularnewline
~~1.9&$0.019$&$0.018$&$0.027$&&$0.018$&$4.32$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.001$&$0.022$&$0.022$&&$0.023$&$4.74$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_-0.8_2_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.008$&$0.170$&$0.170$&&$0.168$&$6.00$\tabularnewline
~~0.3&$0.003$&$0.097$&$0.097$&&$0.094$&$5.98$\tabularnewline
~~0.5&$0.002$&$0.074$&$0.074$&&$0.074$&$4.92$\tabularnewline
~~0.7&$0.006$&$0.062$&$0.062$&&$0.063$&$4.76$\tabularnewline
~~0.9&$0.013$&$0.054$&$0.056$&&$0.056$&$4.40$\tabularnewline
~~1&$0.017$&$0.052$&$0.054$&&$0.053$&$4.46$\tabularnewline
~~1.1&$0.021$&$0.050$&$0.054$&&$0.051$&$4.74$\tabularnewline
~~1.3&$0.031$&$0.046$&$0.056$&&$0.047$&$5.06$\tabularnewline
~~1.5&$0.044$&$0.043$&$0.061$&&$0.044$&$4.64$\tabularnewline
~~1.7&$0.058$&$0.040$&$0.071$&&$0.041$&$4.60$\tabularnewline
~~1.9&$0.074$&$0.038$&$0.083$&&$0.039$&$4.88$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.013$&$0.070$&$0.071$&&$0.066$&$8.24$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_-0.8_2_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.003$&$0.121$&$0.121$&&$0.122$&$5.14$\tabularnewline
~~0.3&$0.002$&$0.071$&$0.071$&&$0.070$&$5.54$\tabularnewline
~~0.5&$0.002$&$0.055$&$0.055$&&$0.055$&$5.32$\tabularnewline
~~0.7&$0.004$&$0.046$&$0.046$&&$0.047$&$4.84$\tabularnewline
~~0.9&$0.009$&$0.040$&$0.042$&&$0.041$&$4.22$\tabularnewline
~~1&$0.012$&$0.038$&$0.040$&&$0.039$&$4.36$\tabularnewline
~~1.1&$0.016$&$0.037$&$0.040$&&$0.038$&$4.46$\tabularnewline
~~1.3&$0.024$&$0.034$&$0.042$&&$0.035$&$4.56$\tabularnewline
~~1.5&$0.034$&$0.032$&$0.046$&&$0.033$&$4.56$\tabularnewline
~~1.7&$0.045$&$0.030$&$0.054$&&$0.031$&$4.62$\tabularnewline
~~1.9&$0.058$&$0.028$&$0.065$&&$0.029$&$4.62$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.012$&$0.054$&$0.055$&&$0.048$&$9.50$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_-0.8_3_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.015$&$0.234$&$0.234$&&$0.229$&$4.94$\tabularnewline
~~0.3&$ 0.005$&$0.129$&$0.129$&&$0.127$&$5.50$\tabularnewline
~~0.5&$-0.001$&$0.100$&$0.100$&&$0.100$&$4.96$\tabularnewline
~~0.7&$-0.004$&$0.085$&$0.085$&&$0.085$&$4.58$\tabularnewline
~~0.9&$-0.004$&$0.075$&$0.075$&&$0.076$&$4.58$\tabularnewline
~~1&$-0.005$&$0.071$&$0.071$&&$0.072$&$4.50$\tabularnewline
~~1.1&$-0.006$&$0.068$&$0.069$&&$0.069$&$4.86$\tabularnewline
~~1.3&$-0.007$&$0.064$&$0.064$&&$0.064$&$5.12$\tabularnewline
~~1.5&$-0.007$&$0.059$&$0.060$&&$0.060$&$4.92$\tabularnewline
~~1.7&$-0.005$&$0.056$&$0.056$&&$0.057$&$4.64$\tabularnewline
~~1.9&$ 0.000$&$0.053$&$0.053$&&$0.054$&$4.92$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$ 0.001$&$0.114$&$0.114$&&$0.110$&$5.06$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_-0.8_3_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.006$&$0.161$&$0.161$&&$0.161$&$4.46$\tabularnewline
~~0.3&$ 0.003$&$0.094$&$0.094$&&$0.093$&$5.36$\tabularnewline
~~0.5&$-0.001$&$0.074$&$0.074$&&$0.073$&$5.70$\tabularnewline
~~0.7&$-0.003$&$0.062$&$0.062$&&$0.062$&$5.24$\tabularnewline
~~0.9&$-0.004$&$0.055$&$0.055$&&$0.056$&$4.52$\tabularnewline
~~1&$-0.005$&$0.052$&$0.053$&&$0.053$&$4.54$\tabularnewline
~~1.1&$-0.006$&$0.050$&$0.051$&&$0.051$&$4.50$\tabularnewline
~~1.3&$-0.008$&$0.047$&$0.047$&&$0.047$&$4.60$\tabularnewline
~~1.5&$-0.008$&$0.043$&$0.044$&&$0.044$&$4.44$\tabularnewline
~~1.7&$-0.007$&$0.041$&$0.042$&&$0.042$&$4.54$\tabularnewline
~~1.9&$-0.004$&$0.039$&$0.039$&&$0.040$&$4.78$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$ 0.000$&$0.081$&$0.081$&&$0.078$&$5.58$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_0.5_2_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.004$&$0.068$&$0.068$&&$0.068$&$ 5.26$\tabularnewline
~~0.3&$ 0.000$&$0.037$&$0.037$&&$0.037$&$ 5.04$\tabularnewline
~~0.5&$-0.002$&$0.027$&$0.027$&&$0.028$&$ 4.84$\tabularnewline
~~0.7&$-0.004$&$0.022$&$0.022$&&$0.022$&$ 4.64$\tabularnewline
~~0.9&$-0.008$&$0.018$&$0.020$&&$0.018$&$ 4.68$\tabularnewline
~~1&$-0.010$&$0.017$&$0.020$&&$0.017$&$ 4.92$\tabularnewline
~~1.1&$-0.012$&$0.016$&$0.020$&&$0.016$&$ 4.92$\tabularnewline
~~1.3&$-0.016$&$0.014$&$0.021$&&$0.014$&$ 5.20$\tabularnewline
~~1.5&$-0.021$&$0.012$&$0.024$&&$0.012$&$ 5.72$\tabularnewline
~~1.7&$-0.026$&$0.011$&$0.028$&&$0.011$&$ 6.04$\tabularnewline
~~1.9&$-0.031$&$0.010$&$0.032$&&$0.009$&$ 6.44$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$-0.009$&$0.023$&$0.025$&&$0.017$&$19.00$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_0.5_2_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.002$&$0.051$&$0.051$&&$0.051$&$ 5.10$\tabularnewline
~~0.3&$ 0.000$&$0.028$&$0.028$&&$0.028$&$ 4.56$\tabularnewline
~~0.5&$-0.001$&$0.021$&$0.021$&&$0.021$&$ 4.62$\tabularnewline
~~0.7&$-0.003$&$0.017$&$0.017$&&$0.017$&$ 4.86$\tabularnewline
~~0.9&$-0.006$&$0.014$&$0.016$&&$0.014$&$ 4.90$\tabularnewline
~~1&$-0.007$&$0.013$&$0.015$&&$0.013$&$ 4.98$\tabularnewline
~~1.1&$-0.009$&$0.013$&$0.015$&&$0.012$&$ 5.08$\tabularnewline
~~1.3&$-0.013$&$0.011$&$0.017$&&$0.011$&$ 5.00$\tabularnewline
~~1.5&$-0.016$&$0.010$&$0.019$&&$0.010$&$ 5.16$\tabularnewline
~~1.7&$-0.020$&$0.009$&$0.022$&&$0.009$&$ 5.24$\tabularnewline
~~1.9&$-0.025$&$0.008$&$0.026$&&$0.008$&$ 5.46$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$-0.007$&$0.018$&$0.020$&&$0.013$&$17.38$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_0.5_3_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.001$&$0.061$&$0.061$&&$0.061$&$5.04$\tabularnewline
~~0.3&$ 0.001$&$0.033$&$0.033$&&$0.034$&$4.88$\tabularnewline
~~0.5&$ 0.001$&$0.024$&$0.024$&&$0.025$&$4.68$\tabularnewline
~~0.7&$ 0.001$&$0.019$&$0.019$&&$0.020$&$4.70$\tabularnewline
~~0.9&$ 0.000$&$0.017$&$0.017$&&$0.017$&$5.06$\tabularnewline
~~1&$-0.002$&$0.016$&$0.016$&&$0.016$&$5.18$\tabularnewline
~~1.1&$-0.004$&$0.015$&$0.016$&&$0.015$&$5.30$\tabularnewline
~~1.3&$-0.009$&$0.014$&$0.017$&&$0.014$&$5.64$\tabularnewline
~~1.5&$-0.014$&$0.013$&$0.019$&&$0.013$&$5.60$\tabularnewline
~~1.7&$-0.018$&$0.012$&$0.022$&&$0.012$&$5.80$\tabularnewline
~~1.9&$-0.021$&$0.012$&$0.024$&&$0.011$&$6.10$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$-0.001$&$0.020$&$0.020$&&$0.018$&$7.92$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_0.5_3_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$ 0.001$&$0.045$&$0.045$&&$0.045$&$4.88$\tabularnewline
~~0.3&$ 0.000$&$0.024$&$0.024$&&$0.025$&$4.54$\tabularnewline
~~0.5&$ 0.001$&$0.018$&$0.018$&&$0.018$&$4.72$\tabularnewline
~~0.7&$ 0.001$&$0.015$&$0.015$&&$0.015$&$5.18$\tabularnewline
~~0.9&$ 0.001$&$0.012$&$0.012$&&$0.012$&$5.10$\tabularnewline
~~1&$-0.001$&$0.012$&$0.012$&&$0.012$&$5.06$\tabularnewline
~~1.1&$-0.002$&$0.011$&$0.011$&&$0.011$&$5.04$\tabularnewline
~~1.3&$-0.007$&$0.010$&$0.012$&&$0.010$&$5.10$\tabularnewline
~~1.5&$-0.011$&$0.010$&$0.015$&&$0.009$&$5.32$\tabularnewline
~~1.7&$-0.015$&$0.009$&$0.018$&&$0.009$&$5.42$\tabularnewline
~~1.9&$-0.019$&$0.009$&$0.021$&&$0.008$&$5.88$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$-0.001$&$0.015$&$0.015$&&$0.013$&$8.98$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_1.5_2_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.005$&$0.042$&$0.042$&&$0.043$&$ 6.48$\tabularnewline
~~0.3&$0.002$&$0.024$&$0.024$&&$0.024$&$ 5.12$\tabularnewline
~~0.5&$0.003$&$0.018$&$0.018$&&$0.018$&$ 4.68$\tabularnewline
~~0.7&$0.004$&$0.015$&$0.016$&&$0.015$&$ 4.24$\tabularnewline
~~0.9&$0.005$&$0.013$&$0.014$&&$0.013$&$ 4.36$\tabularnewline
~~1&$0.006$&$0.012$&$0.014$&&$0.013$&$ 4.22$\tabularnewline
~~1.1&$0.007$&$0.012$&$0.014$&&$0.012$&$ 4.20$\tabularnewline
~~1.3&$0.009$&$0.011$&$0.014$&&$0.011$&$ 4.26$\tabularnewline
~~1.5&$0.011$&$0.010$&$0.015$&&$0.011$&$ 4.16$\tabularnewline
~~1.7&$0.013$&$0.010$&$0.016$&&$0.010$&$ 3.96$\tabularnewline
~~1.9&$0.014$&$0.010$&$0.017$&&$0.010$&$ 4.02$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.006$&$0.016$&$0.017$&&$0.012$&$12.76$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_1.5_2_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.002$&$0.032$&$0.032$&&$0.032$&$ 5.74$\tabularnewline
~~0.3&$0.001$&$0.018$&$0.018$&&$0.018$&$ 5.08$\tabularnewline
~~0.5&$0.002$&$0.014$&$0.014$&&$0.014$&$ 5.18$\tabularnewline
~~0.7&$0.003$&$0.012$&$0.012$&&$0.012$&$ 5.04$\tabularnewline
~~0.9&$0.004$&$0.010$&$0.011$&&$0.010$&$ 5.08$\tabularnewline
~~1&$0.005$&$0.010$&$0.011$&&$0.010$&$ 4.90$\tabularnewline
~~1.1&$0.006$&$0.009$&$0.011$&&$0.009$&$ 4.76$\tabularnewline
~~1.3&$0.007$&$0.008$&$0.011$&&$0.008$&$ 4.68$\tabularnewline
~~1.5&$0.009$&$0.008$&$0.012$&&$0.008$&$ 4.60$\tabularnewline
~~1.7&$0.011$&$0.007$&$0.013$&&$0.008$&$ 4.54$\tabularnewline
~~1.9&$0.012$&$0.007$&$0.014$&&$0.007$&$ 4.44$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.005$&$0.013$&$0.014$&&$0.009$&$14.70$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_1.5_3_triangular_1000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.002$&$0.045$&$0.045$&&$0.045$&$ 6.12$\tabularnewline
~~0.3&$0.001$&$0.026$&$0.026$&&$0.026$&$ 5.34$\tabularnewline
~~0.5&$0.001$&$0.020$&$0.020$&&$0.020$&$ 4.90$\tabularnewline
~~0.7&$0.002$&$0.017$&$0.017$&&$0.017$&$ 4.34$\tabularnewline
~~0.9&$0.003$&$0.015$&$0.016$&&$0.016$&$ 4.38$\tabularnewline
~~1&$0.004$&$0.015$&$0.015$&&$0.015$&$ 4.12$\tabularnewline
~~1.1&$0.006$&$0.014$&$0.016$&&$0.015$&$ 4.30$\tabularnewline
~~1.3&$0.010$&$0.013$&$0.017$&&$0.014$&$ 4.38$\tabularnewline
~~1.5&$0.017$&$0.013$&$0.021$&&$0.013$&$ 4.36$\tabularnewline
~~1.7&$0.024$&$0.012$&$0.027$&&$0.012$&$ 4.34$\tabularnewline
~~1.9&$0.032$&$0.011$&$0.034$&&$0.012$&$ 4.70$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.006$&$0.018$&$0.019$&&$0.015$&$10.70$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_1.5_3_triangular_2000_.txt <==
%latex.default(round(summary_table, 3), file = paste("summary",     fname, ".txt", sep = "_"), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = c(3, 2), cgroup = c("$\\hat{f}_p$",         "SE"), colheads = c("bias", "sd", "$\\sqrt{\\text{mse}}$",         "mean", "size"), n.rgroup = c(11, 1), rgroup = c("$h_{\\mathtt{MSE}} \\times$",         "$\\hat{h}$"), rowname = c(sort(c(1, seq(0.1, 2, 0.2))),         ""))%
\begin{tabular}{lrrrcrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{3}{c}{\bfseries $\hat{f}_p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries SE}\tabularnewline
\cline{2-4} \cline{6-7}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{bias}&\multicolumn{1}{c}{sd}&\multicolumn{1}{c}{$\sqrt{\text{mse}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{mean}&\multicolumn{1}{c}{size}\tabularnewline
\hline
{\bfseries $h_{\mathtt{MSE}} \times$}&&&&&&\tabularnewline
~~0.1&$0.001$&$0.033$&$0.033$&&$0.033$&$ 5.82$\tabularnewline
~~0.3&$0.000$&$0.019$&$0.019$&&$0.019$&$ 5.08$\tabularnewline
~~0.5&$0.000$&$0.015$&$0.015$&&$0.015$&$ 5.10$\tabularnewline
~~0.7&$0.001$&$0.013$&$0.013$&&$0.013$&$ 5.10$\tabularnewline
~~0.9&$0.002$&$0.011$&$0.011$&&$0.011$&$ 4.80$\tabularnewline
~~1&$0.003$&$0.011$&$0.011$&&$0.011$&$ 4.54$\tabularnewline
~~1.1&$0.004$&$0.010$&$0.011$&&$0.011$&$ 4.60$\tabularnewline
~~1.3&$0.008$&$0.010$&$0.013$&&$0.010$&$ 4.82$\tabularnewline
~~1.5&$0.013$&$0.009$&$0.016$&&$0.009$&$ 4.86$\tabularnewline
~~1.7&$0.019$&$0.009$&$0.021$&&$0.009$&$ 4.78$\tabularnewline
~~1.9&$0.026$&$0.008$&$0.028$&&$0.009$&$ 4.38$\tabularnewline
\hline
{\bfseries $\hat{h}$}&&&&&&\tabularnewline
~~&$0.005$&$0.014$&$0.015$&&$0.011$&$12.12$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_-0.5_2_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.716$&$0.828$&$1.004$&$1.299$&$1.861$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_-0.5_2_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.728$&$0.843$&$1.044$&$1.433$&$2.223$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_-0.5_3_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.289$&$0.314$&$0.361$&$0.437$&$0.587$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_-0.5_3_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.3$&$0.327$&$0.374$&$0.457$&$0.619$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_-0.8_2_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.4$&$0.475$&$0.607$&$0.861$&$1.277$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_-0.8_2_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.407$&$0.492$&$0.638$&$0.906$&$1.36$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_-0.8_3_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.317$&$0.344$&$0.387$&$0.462$&$0.59$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_-0.8_3_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.332$&$0.359$&$0.402$&$0.483$&$0.628$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_0.5_2_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.748$&$0.829$&$0.971$&$1.256$&$1.785$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_0.5_2_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.772$&$0.849$&$0.976$&$1.214$&$1.703$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_0.5_3_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.641$&$0.697$&$0.784$&$0.926$&$1.156$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_0.5_3_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.664$&$0.721$&$0.81$&$0.96$&$1.176$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_1.5_2_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.726$&$0.837$&$1.035$&$1.388$&$2.029$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_1.5_2_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.758$&$0.863$&$1.042$&$1.381$&$1.96$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_1.5_3_triangular_1000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.79$&$0.874$&$0.993$&$1.18$&$1.487$\tabularnewline
\hline
\end{tabular}


==> simulation/Supplement/Normal/summary_h_1.5_3_triangular_2000_.txt <==
%latex.default(round(result_h, 3), file = paste("summary_h", fname,     ".txt", sep = "_"), append = FALSE, table.env = FALSE, center = "none",     title = "", n.cgroup = c(5), cgroup = c("Quantile"), colheads = c("0.10",         "0.25", "0.50", "0.75", "0.90"), n.rgroup = c(1), rgroup = c("$\\hat{h} / h_{\\mathtt{MSE}}$"),     rowname = c(""))%
\begin{tabular}{lrrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Quantile}\tabularnewline
\cline{2-6}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{0.10}&\multicolumn{1}{c}{0.25}&\multicolumn{1}{c}{0.50}&\multicolumn{1}{c}{0.75}&\multicolumn{1}{c}{0.90}\tabularnewline
\hline
{\bfseries $\hat{h} / h_{\mathtt{MSE}}$}&&&&&\tabularnewline
~~&$0.827$&$0.91$&$1.033$&$1.235$&$1.533$\tabularnewline
\hline
\end{tabular}

